A Weighted Autoencoder-Based Approach to Downlink NOMA Constellation Design

End-to-end design of communication systems using deep autoencoders (AEs) is gaining attention due to its flexibility and excellent performance. Besides single-user transmission, AE-based design is recently explored in multi-user setup, e.g., for designing constellations for non-orthogonal multiple access (NOMA). In this paper, we further advance the design of AE-based downlink NOMA by introducing weighted loss function in the AE training. By changing the weight coefficients, one can flexibly tune the constellation design to balance error probability of different users, without relying on explicit information about their channel quality. Combined with the SICNet decoder, we demonstrate a significant improvement in achievable levels and flexible control of error probability of different users using the proposed weighted AE-based framework.

==> Figs/const/0.5.txt <==
x     y
-1.86380589008331	0.364117294549942
-1.13566565513611	-0.389388799667358
0.183819979429245	-1.89466607570648
-0.489329874515533	-1.09293174743652
-0.792444348335266	1.30345880985260
-0.0343475043773651	0.590433239936829
1.33071589469910	-0.878667593002319
0.577080428600311	-0.0745944827795029
-0.300390243530273	1.89306294918060
0.553117156028748	1.14753484725952
1.89218294620514	-0.328940153121948
1.14845418930054	0.412154138088226
-1.29318428039551	0.866979420185089
-0.565862238407135	0.112810663878918
0.794979333877564	-1.34449040889740
0.0833688378334045	-0.577027559280396

==> Figs/const/055.txt <==
x     y
-1.22812104225159	0.529289305210114
0.645688176155090	-1.18595194816589
-0.0291092395782471	-0.553922832012177
-0.585280179977417	-0.0574517771601677
-0.630447387695313	1.14026451110840
1.22805547714233	-0.583426356315613
0.587043881416321	0.0954999625682831
-0.00894522666931152	0.549092233181000
-0.0715885162353516	1.93083286285400
1.91155040264130	0.0967575088143349
1.29234993457794	0.775659561157227
0.635062456130981	1.29006195068359
-1.95232534408569	-0.0907916799187660
-0.0251333713531494	-1.86865997314453
-0.681254863739014	-1.30206620693207
-1.25924968719482	-0.752626836299896

==> Figs/const/06.txt <==
x     y
-0.604138851165772	-0.0164186954498291
-0.0565017201006413	-0.569754362106323
-1.15486216545105	0.656847000122070
0.577840209007263	-1.24037432670593
0.759480237960815	1.19865822792053
1.29648685455322	0.710521936416626
0.256786555051804	1.91021549701691
1.91782748699188	0.0656912326812744
-1.34237313270569	-0.723232984542847
-0.739292263984680	-1.24401736259460
-1.90955197811127	-0.0420634746551514
-0.140006482601166	-1.89899992942810
0.0243184547871351	0.572502374649048
0.611533582210541	0.0396161079406738
-0.513465344905853	1.28707885742188
1.20015740394592	-0.661921262741089

==> Figs/lambda_bler/bler1.txt <==
x       y
0       0.749921
0.1     0.213066000000000	
0.2     0.209733000000000	
0.3     0.0842000000000000	
0.4     0.0211400000000000	
0.5     0.00213000000000000	
0.6     0.000400000000000000	
0.7     0.000145700000000000	
0.8     2.30000000000000e-05	
0.9     1.00000000000000e-06
1       5.00000000000000e-7

==> Figs/lambda_bler/bler2.txt <==
x     y
0     0.006335
0.1   0.0253420000000000	
0.2   0.0490990000000000	
0.3   0.0620710000000000	
0.4   0.135526000000000	
0.5   0.154104000000000	
0.6   0.175212000000000	
0.7   0.190668000000000	
0.8   0.327209000000000	
0.9   0.484102000000000
1     0.75

==> Figs/n2_k2/bler1_055.txt <==
x     y
14    0.000198000000000000
15    7.50000000000000e-05
16    1.60000000000000e-05
17    3.00000000000000e-06

==> Figs/n2_k2/bler1_06.txt <==
x     y
14    1.90000000000000e-05
15    1.00000000000000e-06

==> Figs/n2_k2/bler1_SIC.txt <==
x     y
14    0.00144200000000000
15    0.000511000000000000
16    0.000160000000000000
17    3.90000000000000e-05
18    4.00000000000000e-06

==> Figs/n2_k2/bler1_fr.txt <==
x     y
14    0.00591400000000000
15    0.00333800000000000
16    0.00176600000000000
17    0.000773000000000000
18    0.000342000000000000
19    9.90000000000000e-05
20    2.70000000000000e-05
21    2.00000000000000e-06

==> Figs/n2_k2/bler2_055.txt <==
x     y
14    0.0977040000000000
15    0.0703030000000000
16    0.0467630000000000
17    0.0295380000000000
18    0.0166830000000000
19    0.00875600000000000
20    0.00397000000000000
21    0.00158600000000000
22    0.000524000000000000
23    0.000131000000000000
24    2.40000000000000e-05

==> Figs/n2_k2/bler2_06.txt <==
x       y
14      0.167555000000000
15      0.132697000000000
16      0.101579000000000
17      0.0748770000000000
18      0.0531710000000000
19      0.0361910000000000
20      0.0238690000000000
21      0.0151130000000000
22      0.00907000000000000
23      0.00509400000000000
24      0.00274500000000000

==> Figs/n2_k2/bler2_SIC.txt <==
x     y
14    0.0677070000000000
15    0.0448430000000000
16    0.0274210000000000
17    0.0154410000000000
18    0.00801300000000000
19    0.00358200000000000
20    0.00141900000000000
21    0.000471000000000000
22    0.000131000000000000
23    2.80000000000000e-05
24    4e-06

==> Figs/n2_k2/bler2_fr.txt <==
x     y
14    0.0757450000000000
15    0.0557640000000000
16    0.0386790000000000
17    0.0258930000000000
18    0.0164430000000000
19    0.0100940000000000
20    0.00553700000000000
21    0.00292200000000000
22    0.00131000000000000
23    0.000530000000000000
24    0.000193000000000000

==> Figs/n4_k4/bler1_055.txt <==
x     y
10    0.00645100000000000
11    0.00226200000000000
12    0.000732000000000000
13    0.000179000000000000
14    3.90000000000000e-05
15    6.00000000000000e-06

==> Figs/n4_k4/bler1_06.txt <==
x     y
10    0.00504900000000000
11    0.00162000000000000
12    0.000470000000000000
13    9.30000000000000e-05
14    1.60000000000000e-05

==> Figs/n4_k4/bler1_SIC.txt <==
x     y
10 0.077142
11 0.044457
12 0.023231
13 0.010673
14 0.004163
15 0.001426
16 0.000431

==> Figs/n4_k4/bler1_fr.txt <==
x       y
10 0.065592
11 0.039047
12 0.020415
13 0.009685
14 0.004308
15 0.001732
16 0.000593

==> Figs/n4_k4/bler2_055.txt <==
x     y
10    0.416926000000000
11    0.351061000000000
12    0.285516000000000
13    0.222075000000000
14    0.162691000000000
15    0.111469000000000
16    0.0705190000000000

==> Figs/n4_k4/bler2_06.txt <==
x     y
10    0.429694000000000
11    0.364957000000000
12    0.299011000000000
13    0.234178000000000
14    0.174332000000000
15    0.120606000000000
16    0.0772070000000000

==> Figs/n4_k4/bler2_SIC.txt <==
x     y
10 0.224965
11 0.173552
12 0.121487
13 0.079691
14 0.047433
15 0.028226
16 0.014282

==> Figs/n4_k4/bler2_fr.txt <==
x     y
10 0.291600
11 0.232379
12 0.173554
13 0.121480
14 0.079690
15 0.048993
16 0.030121
